Network Traffic Analysis of Medical Devices

The availability of medical devices such as glucose levels and blood pressure measuring devices is continuously increasing. These devices have gained user interest as they are easy to use. However, medical devices introduce extra complexity to the network by being numerous, heterogeneous, and more vulnerable to cyber-attacks. For better network management and overall network security, it is important to understand the network traffic characteristics of the devices. Thus, in this paper, we analyze in detail the traffic characteristics of 8 medical devices both at the device level and at the level of individual functionality of each device. We collect and share both network and Bluetooth traffic from a total of 51 functionalities of the devices. Our analysis includes different metrics such as protocols, amount of incoming/outgoing traffic, DNS queries, and analysis of traffic destinations. We observed that devices have unique network and Bluetooth traffic characteristics, that might be useful in developing networking tools for medical devices.

==> references_copy.txt <==
@article{sivanathan2018classifying,
  title={Classifying IoT devices in smart environments using network traffic characteristics},
  author={Sivanathan, Arunan and Gharakheili, Hassan Habibi and Loi, Franco and Radford, Adam and Wijenayake, Chamith and Vishwanath, Arun and Sivaraman, Vijay},
  journal={IEEE Transactions on Mobile Computing},
  volume={18},
  number={8},
  pages={1745--1759},
  year={2018},
  publisher={IEEE}
}

@article{sivanathan2018classifying,
  title={Classifying IoT devices in smart environments using network traffic characteristics},
  author={Sivanathan, Arunan and Gharakheili, Hassan Habibi and Loi, Franco and Radford, Adam and Wijenayake, Chamith and Vishwanath, Arun and Sivaraman, Vijay},
  journal={IEEE Transactions on Mobile Computing},
  volume={18},
  number={8},
  pages={1745--1759},
  year={2018},
  publisher={IEEE}
}

@inproceedings{aksoy2017operating,
  title={Operating system fingerprinting via automated network traffic analysis},
  author={Aksoy, Ahmet and Louis, Sushil and Gunes, Mehmet Hadi},
  booktitle={2017 IEEE Congress on Evolutionary Computation (CEC)},
  pages={2502--2509},
  year={2017},
  organization={IEEE}
}

@inproceedings{ren2016recon,
  title={Recon: Revealing and controlling pii leaks in mobile network traffic},
  author={Ren, Jingjing and Rao, Ashwin and Lindorfer, Martina and Legout, Arnaud and Choffnes, David},
  booktitle={Proceedings of the 14th Annual International Conference on Mobile Systems, Applications, and Services},
  pages={361--374},
  year={2016}
}

@article{labayen2020online,
  title={Online classification of user activities using machine learning on network traffic},
  author={Labayen, V{\'\i}ctor and Maga{\~n}a, Eduardo and Morat{\'o}, Daniel and Izal, Mikel},
  journal={Computer Networks},
  volume={181},
  pages={107557},
  year={2020},
  publisher={Elsevier}
}
@Inbook{2019Franck,
author="Le, Franck
and Ortiz, Jorge
and Verma, Dinesh
and Kandlur, Dilip",
editor="Calo, Seraphin
and Bertino, Elisa
and Verma, Dinesh",
title="Policy-Based Identification of IoT Devices' Vendor and Type by DNS Traffic Analysis",
bookTitle="Policy-Based Autonomic Data Governance",
year="2019",
publisher="Springer International Publishing",
address="Cham",
pages="180--201",
isbn="978-3-030-17277-0",
}
  @INPROCEEDINGS{2019Enriquillo,
  author={E. {Valdez} and D. {Pendarakis} and H. {Jamjoom}},
  booktitle={2019 IEEE International Congress on Internet of Things (ICIOT)}, 
  title={How to Discover IoT Devices When Network Traffic Is Encrypted}, 
  year={2019},
  volume={},
  number={},
  pages={17-24},}
@inproceedings{miettinen2017iot,
  title={Iot sentinel: Automated device-type identification for security enforcement in iot},
  author={Miettinen, Markus and Marchal, Samuel and Hafeez, Ibbad and Asokan, N and Sadeghi, Ahmad-Reza and Tarkoma, Sasu},
  booktitle={2017 IEEE 37th international conference on distributed computing systems (ICDCS)},
  pages={2177--2184},
  year={2017},
  organization={IEEE}
}

@inproceedings{zhang2018design,
  title={Design of a novel network intrusion detection system for drone communications},
  author={Zhang, Ruohao and Condomines, Jean-Philippe and Larrieu, Nicolas and Chemali, Riad},
  booktitle={2018 IEEE/AIAA 37th Digital Avionics Systems Conference (DASC)},
  pages={1--10},
  year={2018},
  organization={IEEE}
}

@article{sciancalepore2020pinch,
  title={PiNcH: An effective, efficient, and robust solution to drone detection via network traffic analysis},
  author={Sciancalepore, Savio and Ibrahim, Omar Adel and Oligeri, Gabriele and Di Pietro, Roberto},
  journal={Computer Networks},
  volume={168},
  pages={107044},
  year={2020},
  publisher={Elsevier}
}

@inproceedings{van2020flowprint,
  title={Flowprint: Semi-supervised mobile-app fingerprinting on encrypted network traffic},
  author={Van Ede, Thijs and Bortolameotti, Riccardo and Continella, Andrea and Ren, Jingjing and Dubois, Daniel J and Lindorfer, Martina and Choffnes, David and van Steen, Maarten and Peter, Andreas},
  booktitle={Network and distributed system security symposium (NDSS)},
  volume={27},
  year={2020}
}

@inproceedings{charyyev2020iot,
  title={Iot event classification based on network traffic},
  author={Charyyev, Batyr and Gunes, Mehmet Hadi},
  booktitle={IEEE INFOCOM 2020-IEEE Conference on Computer Communications Workshops (INFOCOM WKSHPS)},
  pages={854--859},
  year={2020},
  organization={IEEE}
}

@article{charyyev2020locality,
  title={Locality-sensitive iot network traffic fingerprinting for device identification},
  author={Charyyev, Batyr and Gunes, Mehmet Hadi},
  journal={IEEE Internet of Things Journal},
  volume={8},
  number={3},
  pages={1272--1281},
  year={2020},
  publisher={IEEE}
}



@inproceedings{sivanathan2017characterizing,
  title={Characterizing and classifying IoT traffic in smart cities and campuses},
  author={Sivanathan, Arunan and Sherratt, Daniel and Gharakheili, Hassan Habibi and Radford, Adam and Wijenayake, Chamith and Vishwanath, Arun and Sivaraman, Vijay},
  booktitle={2017 IEEE Conference on Computer Communications Workshops (INFOCOM WKSHPS)},
  pages={559--564},
  year={2017},
  organization={IEEE}
}



%[senseu]https://www.crunchbase.com/organization/sense-u-baby-monitor

@article{grundy2019data,
  title={Data sharing practices of medicines related apps and the mobile ecosystem: traffic, content, and network analysis},
  author={Grundy, Quinn and Chiu, Kellia and Held, Fabian and Continella, Andrea and Bero, Lisa and Holz, Ralph},
  journal={bmj},
  volume={364},
  year={2019},
  publisher={British Medical Journal Publishing Group}
}

@inproceedings{charyyev2021modeling,
  title={Modeling the Adoption of Internet of Things in Healthcare: A Systems Approach},
  author={Charyyev, Batyr and Mansouri, Mo and Gunes, Mehmet Hadi},
  booktitle={2021 IEEE International Symposium on Systems Engineering (ISSE)},
  pages={1--8},
  year={2021},
  organization={IEEE}
}

@inproceedings{ren2019information,
  title={Information exposure from consumer iot devices: A multidimensional, network-informed measurement approach},
  author={Ren, Jingjing and Dubois, Daniel J and Choffnes, David and Mandalari, Anna Maria and Kolcun, Roman and Haddadi, Hamed},
  booktitle={Proceedings of the Internet Measurement Conference},
  pages={267--279},
  year={2019}
}

@article{joshi2015review,
  title={A review of network traffic analysis and prediction techniques},
  author={Joshi, Manish and Hadi, Theyazn Hassn},
  journal={arXiv preprint arXiv:1507.05722},
  year={2015}
}
@article{callado2009survey,
  title={A survey on internet traffic identification},
  author={Callado, Arthur and Kamienski, Carlos and Szab{\'o}, G{\'e}za and Gero, Bal{\'a}zs P{\'e}ter and Kelner, Judith and Fernandes, St{\^e}nio and Sadok, Djamel},
  journal={IEEE communications surveys \& tutorials},
  volume={11},
  number={3},
  pages={37--52},
  year={2009},
  publisher={IEEE}
}

@article{conti2018dark,
  title={The dark side (-channel) of mobile devices: A survey on network traffic analysis},
  author={Conti, Mauro and Li, Qian Qian and Maragno, Alberto and Spolaor, Riccardo},
  journal={IEEE communications surveys \& tutorials},
  volume={20},
  number={4},
  pages={2658--2713},
  year={2018},
  publisher={IEEE}
}
@inproceedings{yi2016reliability,
  title={The reliability of Bluetooth data transmission in mobile medical information acquisition system},
  author={Yi, Li and Shiyao, Lei and Deyuan, Chen},
  booktitle={2016 IEEE Advanced Information Management, Communicates, Electronic and Automation Control Conference (IMCEC)},
  pages={498--505},
  year={2016},
  organization={IEEE}
}

@inproceedings{huang2014blueid,
  title={BlueID: A practical system for Bluetooth device identification},
  author={Huang, Jun and Albazrqaoe, Wahhab and Xing, Guoliang},
  booktitle={IEEE INFOCOM 2014-IEEE Conference on Computer Communications},
  pages={2849--2857},
  year={2014},
  organization={IEEE}
}

@article{aksu2018identification,
  title={Identification of wearable devices with bluetooth},
  author={Aksu, Hidayet and Uluagac, A Selcuk and Bentley, Elizabeth S},
  journal={IEEE Transactions on Sustainable Computing},
  volume={6},
  number={2},
  pages={221--230},
  year={2018},
  publisher={IEEE}
}



@article{barcelo2010travel,
  title={Travel time forecasting and dynamic origin-destination estimation for freeways based on bluetooth traffic monitoring},
  author={Barcel{\"o}, Jaume and Montero, Lidin and Marqu{\'e}s, Laura and Carmona, Carlos},
  journal={Transportation research record},
  volume={2175},
  number={1},
  pages={19--27},
  year={2010},
  publisher={SAGE Publications Sage CA: Los Angeles, CA}
}


@article{albazrqaoe2018practical,
  title={A practical Bluetooth traffic sniffing system: design, implementation, and countermeasure},
  author={Albazrqaoe, Wahhab and Huang, Jun and Xing, Guoliang},
  journal={IEEE/ACM Transactions on Networking},
  volume={27},
  number={1},
  pages={71--84},
  year={2018},
  publisher={IEEE}
}

@inproceedings{albazrqaoe2016practical,
  title={Practical bluetooth traffic sniffing: Systems and privacy implications},
  author={Albazrqaoe, Wahhab and Huang, Jun and Xing, Guoliang},
  booktitle={Proceedings of the 14th Annual International Conference on Mobile Systems, Applications, and Services},
  pages={333--345},
  year={2016}
}
@article{di2017performance,
  title={Performance evaluation of the data transfer modes in Bluetooth 5},
  author={Di Marco, Piergiuseppe and Skillermark, Per and Larmo, Anna and Arvidson, Pontus and Chirikov, Roman},
  journal={IEEE Communications Standards Magazine},
  volume={1},
  number={2},
  pages={92--97},
  year={2017},
  publisher={IEEE}
}

@inproceedings{hamza2019detecting,
  title={Detecting volumetric attacks on lot devices via sdn-based monitoring of mud activity},
  author={Hamza, Ayyoob and Gharakheili, Hassan Habibi and Benson, Theophilus A and Sivaraman, Vijay},
  booktitle={Proceedings of the 2019 ACM Symposium on SDN Research},
  pages={36--48},
  year={2019}
}


@article{bulic2019data,
  title={Data transmission efficiency in bluetooth low energy versions},
  author={Buli{\'c}, Patricio and Kojek, Ga{\v{s}}per and Biasizzo, Anton},
  journal={Sensors},
  volume={19},
  number={17},
  pages={3746},
  year={2019},
  publisher={MDPI}
}

@article{sofi2016bluetooth,
  title={Bluetooth Protocol in Internet of Things (IoT), Security Challenges and a Comparison with Wi-Fi Protocol: A Review},
  author={Sofi, Mukhtar Ahmad},
  journal={International Journal of Engineering and Technical Research},
  volume={5},
  year={2016}
}

@inproceedings{jakobsson2001security,
  title={Security weaknesses in Bluetooth},
  author={Jakobsson, Markus and Wetzel, Susanne},
  booktitle={Cryptographers’ Track at the RSA Conference},
  pages={176--191},
  year={2001},
  organization={Springer}
}



@article{gajbhiye2019bluetooth,
  title={Bluetooth secure simple pairing with enhanced security level},
  author={Gajbhiye, Samta and Karmakar, Sanjeev and Sharma, Monisha and Sharma, Sanjay},
  journal={Journal of information security and applications},
  volume={44},
  pages={170--183},
  year={2019},
  publisher={Elsevier}
}

@article{lee2006bluetooth,
  title={Bluetooth security protocol analysis and improvements},
  author={Lee, Chi Shing},
  year={2006}
}


@inproceedings{zhao2020accuracy,
  title={On the accuracy of measured proximity of bluetooth-based contact tracing apps},
  author={Zhao, Qingchuan and Wen, Haohuang and Lin, Zhiqiang and Xuan, Dong and Shroff, Ness},
  booktitle={Security and Privacy in Communication Networks: 16th EAI International Conference, SecureComm 2020, Washington, DC, USA, October 21-23, 2020, Proceedings, Part I 16},
  pages={49--60},
  year={2020},
  organization={Springer}
}

@article{di2020bluetooth,
  title={A Bluetooth-based architecture for contact tracing in healthcare facilities},
  author={Di Marco, Piergiuseppe and Park, Pangun and Pratesi, Marco and Santucci, Fortunato},
  journal={Journal of Sensor and Actuator Networks},
  volume={10},
  number={1},
  pages={2},
  year={2020},
  publisher={MDPI}
}

@article{nguyen2021novel,
  title={Novel Bluetooth Sniffer Test-Bed for Analyzing Real World Networks},
  author={Nguyen, Son and Wernsing, Galahad M and Wyglinski, Alexander M},
  journal={IEEE Access},
  volume={9},
  pages={95250--95266},
  year={2021},
  publisher={IEEE}
}

@inproceedings{jakobsson2001security,
  title={Security weaknesses in Bluetooth},
  author={Jakobsson, Markus and Wetzel, Susanne},
  booktitle={Cryptographers’ Track at the RSA Conference},
  pages={176--191},
  year={2001},
  organization={Springer}
}

@article{becker2019tracking,
  title={Tracking Anonymized Bluetooth Devices.},
  author={Becker, Johannes K and Li, David and Starobinski, David},
  journal={Proc. Priv. Enhancing Technol.},
  volume={2019},
  number={3},
  pages={50--65},
  year={2019}
}

@article{spill2007bluesniff,
  title={BlueSniff: Eve Meets Alice and Bluetooth.},
  author={Spill, Dominic and Bittau, Andrea},
  journal={WooT},
  volume={7},
  pages={1--10},
  year={2007}
}
@article{kim2012mobile,
  title={Mobile healthcare system based on bluetooth medical device},
  author={Kim, Jeong-Heon and Lee, Seung-Chul and Lee, Boon-Giin and Chung, Wan-Young},
  journal={Journal of Sensor Science and Technology},
  volume={21},
  number={4},
  pages={241--248},
  year={2012},
  publisher={Citeseer}
}

@inproceedings{cho2008opportunistic,
  title={Opportunistic medical monitoring using bluetooth P2P networks},
  author={Cho, Dae-Ki and Lee, Seung-Hoon and Chang, Alexander and Massey, Tammara and Chang, Chia-Wei and Tsai, Min-Hsieh and Sarrafzadeh, Majid and Gerla, Mario},
  booktitle={2008 International Symposium on a World of Wireless, Mobile and Multimedia Networks},
  pages={1--6},
  year={2008},
  organization={IEEE}
}
@article{dimitrov2016medical,
  title={Medical internet of things and big data in healthcare},
  author={Dimitrov, Dimiter V},
  journal={Healthcare informatics research},
  volume={22},
  number={3},
  pages={156--163},
  year={2016},
  publisher={Korean Society of Medical Informatics}
}

@article{sengan2022smart,
  title={Smart healthcare security device on medical IoT using raspberry pi},
  author={Sengan, Sudhakar and Khalaf, Osamah Ibrahim and Priyadarsini, S and Sharma, Dilip Kumar and Amarendra, K and Hamad, Abdulsattar Abdullah},
  journal={International Journal of Reliable and Quality E-Healthcare (IJRQEH)},
  volume={11},
  number={3},
  pages={1--11},
  year={2022},
  publisher={IGI Global}
}

@inproceedings{kodali2015implementation,
  title={An implementation of IoT for healthcare},
  author={Kodali, Ravi Kishore and Swamy, Govinda and Lakshmi, Boppana},
  booktitle={2015 IEEE Recent Advances in Intelligent Computational Systems (RAICS)},
  pages={411--416},
  year={2015},
  organization={IEEE}
}

@article{akkacs2020healthcare,
  title={Healthcare and patient monitoring using IoT},
  author={Akka{\c{s}}, M Alper and Sokullu, Radosveta and {\c{C}}etin, H Ert{\"u}rk},
  journal={Internet of Things},
  volume={11},
  pages={100173},
  year={2020},
  publisher={Elsevier}
}
@misc{nrf,
  title = {nRF Sniffer for Bluetooth LE},
  howpublished = {https://www.nordicsemi.com/Products/
                  Development-tools/nrf-sniffer-for-bluetooth-le},
  note = {Accessed: 2023-11-10}
}

@misc{blue,
  title = {Microchip Developer - Introduction to Bluetooth Low Energy},
  howpublished = {https://microchipdeveloper.com/wireless:ble-introduction},
  note = {Accessed: 2023-11-10}
}

@misc{blueWire,
  title = {Bluetooth Low Energy Link Laye},
  howpublished = {https://www.wireshark.org/docs/dfref/b/btle.html},
  note = {Accessed: 2023-11-10}
}




